Underwater image filtering: methods, datasets and evaluation

Underwater images are degraded by the selective attenuation of light that distorts colours and reduces contrast. The degradation extent depends on the water type, the distance between an object and the camera, and the depth under the water surface the object is at. Underwater image filtering aims to restore or to enhance the appearance of objects captured in an underwater image. Restoration methods compensate for the actual degradation, whereas enhancement methods improve either the perceived image quality or the performance of computer vision algorithms. The growing interest in underwater image filtering methods--including learning-based approaches used for both restoration and enhancement--and the associated challenges call for a comprehensive review of the state of the art. In this paper, we review the design principles of filtering methods and revisit the oceanology background that is fundamental to identify the degradation causes. We discuss image formation models and the results of restoration methods in various water types. Furthermore, we present task-dependent enhancement methods and categorise datasets for training neural networks and for method evaluation. Finally, we discuss evaluation strategies, including subjective tests and quality assessment measures. We complement this survey with a platform ( https://puiqe.eecs.qmul.ac.uk/ ), which hosts state-of-the-art underwater filtering methods and facilitates comparisons.

==> tikz/absorption_coefficient.txt <==
wavelength	typeI	typeIA	typeIB	typeII	typeIII	type1	type3	type5	type7	type9
310	0.134	0.181	0.221	0.273	0.452	2.083	3.668	4.43	4.4	4.9
350	0.048	0.0673	0.081	0.095	0.164	0.721	1.287	1.78	2.17	2.856
375	0.03	0.0413	0.0481	0.054	0.094	0.386	0.685	1.05	1.45	2.103
400	0.022	0.0295	0.0331	0.0355	0.0615	0.227	0.388	0.66	1.03	1.613
425	0.017	0.0225	0.0246	0.0257	0.0449	0.147	0.236	0.437	0.753	1.242
450	0.018	0.0221	0.0235	0.0241	0.0388	0.105	0.154	0.297	0.542	0.943
475	0.019	0.0216	0.0225	0.0228	0.0335	0.077	0.105	0.204	0.388	0.709
500	0.026	0.0282	0.0287	0.0288	0.0358	0.064	0.081	0.151	0.29	0.543
525	0.046	0.0468	0.0469	0.0469	0.0507	0.068	0.078	0.127	0.233	0.43
550	0.062	0.0622	0.0623	0.0622	0.0646	0.076	0.082	0.117	0.195	0.348
575	0.082	0.0821	0.0822	0.0821	0.0838	0.092	0.095	0.119	0.175	0.291
600	0.228	0.228	0.2278	0.228	0.229	0.236	0.239	5.36	0.301	0.39
625	0.295	0.295	0.296	0.296	0.297	0.304	0.307	4.34	0.367	0.436
650	0.334	0.334	0.334	0.334	0.336	0.344	0.346	1.78	0.403	0.456
675	0.434	0.435	0.435	0.436	0.439	0.455	4.733	1.05	0.559	0.604
700	0.582	0.582	0.582	0.582	0.583	0.586	3.668	0.66	0.621	0.651

==> tikz/absorption_transmittance.txt <==
wavelength	typeI	typeIA	typeIB	typeII	typeIII	type1	type3	type5	type7	type9
310	87.46	83.44	80.17	76.11	63.64	12.46	2.55	1.19	1.23	0.74
350	95.31	93.49	92.22	90.94	84.87	48.63	27.61	16.86	11.42	5.75
375	97.04	95.95	95.30	94.74	91.03	67.98	50.41	34.99	23.46	12.21
400	97.82	97.09	96.74	96.51	94.04	79.69	67.84	51.69	35.70	19.93
425	98.31	97.78	97.57	97.46	95.61	86.33	78.98	64.60	47.10	28.88
450	98.22	97.81	97.68	97.62	96.19	90.03	85.73	74.30	58.16	38.95
475	98.12	97.86	97.78	97.75	96.71	92.59	90.03	81.55	67.84	49.21
500	97.43	97.22	97.17	97.16	96.48	93.80	92.22	85.98	74.83	58.10
525	95.50	95.43	95.42	95.42	95.06	93.43	92.50	88.07	79.22	65.05
550	93.99	93.97	93.96	93.97	93.74	92.68	92.13	88.96	82.28	70.61
575	92.13	92.12	92.11	92.12	91.96	91.21	90.94	88.78	83.95	74.75
600	79.61	79.61	79.63	79.61	79.53	78.98	78.74	0.47	74.01	67.71
625	74.45	74.45	74.38	74.38	74.30	73.79	73.57	1.30	69.28	64.66
650	71.61	71.61	71.61	71.61	71.46	70.89	70.75	16.86	66.83	63.38
675	64.79	64.73	64.73	64.66	64.47	63.44	0.88	34.99	57.18	54.66
700	55.88	55.88	55.88	55.88	55.82	55.65	2.55	51.69	53.74	52.15

==> tikz/diffuse_attenuation_transmittance.txt <==
wavelength	typeI	typeIA	typeIB	typeII	typeIII	type1	type3	type5	type7	type9
350	94.00	92.50	90.50	84.00	71.00	32.00	19.00	10.00	5.00	1.50
375	96.30	95.10	94.00	89.00	79.00	54.00	34.00	21.00	12.00	4.70
400	97.20	96.30	95.50	92.00	84.00	69.00	53.00	36.00	22.00	9.00
425	97.80	97.10	96.40	93.50	87.00	79.00	66.00	50.00	32.00	15.00
450	98.10	97.40	96.70	94.00	88.50	84.00	75.00	60.00	42.00	21.00
475	98.20	97.50	96.80	94.00	89.00	87.50	80.00	67.00	50.00	29.00
500	97.20	96.60	96.00	93.50	89.00	88.80	82.00	71.00	56.00	37.00
525	96.10	95.50	95.00	92.50	88.50	88.50	82.00	73.00	61.00	46.00
550	94.20	93.60	93.00	90.50	86.50	86.50	81.00	72.00	63.00	53.00
575	92.00	91.00	90.50	87.50	82.50	82.50	78.00	70.00	63.00	56.00
600	85.00	84.00	83.00	80.00	75.00	75.00	71.00	67.00	62.00	55.00
625	74.00	73.50	73.00	71.00	68.00	68.00	65.00	62.00	58.00	52.00
650	70.00	69.50	69.00	67.50	65.00	65.00	62.00	58.00	53.00	47.00
675	66.00	65.50	65.00	63.50	61.00	61.00	57.00	52.00	46.00	40.00
700	59.00	58.50	58.00	56.00	54.00	54.00	51.00	45.00	40.00	33.00

==> tikz/scattering_transmittance.txt <==
wavelength	typeI	typeIA	typeIB	typeII	typeIII	type1	type3	type5	type7	type9
310	98.20628212	97.7653467	88.86960526	38.40432894	7.353454376	37.56865977	5.901285367	2.930491587	0.202943064	0.02535372
350	98.92581106	98.56046187	90.77375355	46.02433075	12.00316285	45.24853012	10.02588437	5.669892658	0.647374832	0.119453296
375	99.19227973	98.86647338	91.64937785	50.2077896	15.25901058	49.460293	13.00287109	7.8081666	1.122064381	0.250366405
400	99.38191803	99.08421905	92.357802	54.01005246	18.4519524	53.2591801	16.04135678	10.22842067	1.795296494	0.470090611
425	99.51915976	99.24784297	92.94149285	57.40722612	21.8711887	56.72245624	19.20499086	12.74539699	2.651618441	0.790705405
450	99.61972488	99.37098662	93.42604736	60.41093829	25.15785531	59.80983941	22.31301601	15.41236618	3.68831674	1.240072922
475	99.6944677	99.46543392	93.84741193	63.19152449	28.36540265	62.56275832	25.6660777	18.08657926	4.929167876	1.813339524
500	99.75130975	99.54006097	94.20471053	65.63901014	31.60041287	65.11599292	28.65047969	21.01360712	6.329176836	2.547646995
525	99.79520998	99.59880694	94.50664845	67.90910949	34.64558103	67.36800392	31.66367694	23.69277587	7.886639979	3.404745473
550	99.83014442	99.64662584	94.78111551	69.9073075	37.53110989	69.41966509	34.64558103	26.44772613	9.536916222	4.415716842
575	99.8571022	99.6854956	95.01836474	71.74873229	40.33300781	71.31952879	37.34392269	29.22925777	11.30415306	5.557621261
600	99.87807439	99.71740007	95.2371585	73.418077	42.95573582	73.05190282	40.01163097	2.399283584	13.13355211	6.788093937
625	99.89605406	99.7443274	95.42782342	74.97615922	45.47533932	74.60221407	42.52831911	2.930491587	15.10718088	8.126823924
650	99.9101404	99.76627357	95.59974818	76.33794943	47.85474064	76.03320753	44.93289641	5.669892658	17.03329888	9.536916222
675	99.92183057	99.78622882	95.75283021	77.64678818	50.05739194	77.33682138	4.978706837	7.8081666	19.01389801	11.08031584
700	99.93182325	99.80219589	95.88697806	78.82026911	52.20457768	78.50561776	5.901285367	10.22842067	21.01360712	12.61857817
